Starspot occultations in infrared transit spectroscopy: the case of WASP-52b

Stellar activity is one of the main obstacles to high-precision exoplanet observations and has motivated extensive studies in detection and characterization problems. Most efforts focused on unocculted starspots in optical transit spectrophotometry, while the impact of starspot crossings is assumed to be negligible in the near-infrared. Here, we present \textit{HST}/WFC3 transit observations of the active star WASP-52, hosting an inflated hot Jupiter, which present a possible starspot occultation signal. By using this data set as a benchmark, we investigated whether the masking of the transit profile distortion or modeling it with both a starspot model and a Gaussian process affects the shape of the transmission spectrum. Different methods produced spectra with the same shape and a robust detection of water vapor, and with $\lesssim 1 \sigma$ different reference radii for the planet. The solutions of all methods are in agreement and reached a similar level of precision. Our WFC3 light curve of WASP-52b hints that starspot crossings might become more problematic with \textit{JWST}'s higher sensitivity and complete coverage of the transit profile.

==> DbF_Figure3.dat <==
Time [BJD]	e- counts	sigma
==========	=========	=====
2457629.070	138533509.133	13661.662
2457629.073	138797685.153	13656.645
2457629.075	139012401.436	13661.581
2457629.077	139125343.746	13664.219
2457629.080	139248673.671	13672.211
2457629.082	139281207.164	13697.436
2457629.084	139336293.577	13672.057
2457629.087	139391732.440	13671.965
2457629.089	139401604.540	13675.547
2457629.091	139458317.350	13678.324
2457629.131	139241545.041	13716.437
2457629.134	139343519.657	13711.645
2457629.136	139372769.595	13699.217
2457629.138	139413301.237	13688.533
2457629.141	139436762.882	13685.409
2457629.143	139452850.543	13686.689
2457629.145	139471627.627	13683.140
2457629.148	139502140.472	13681.957
2457629.150	139520400.521	13684.638
2457629.152	139482492.032	13685.670
2457629.155	139518032.286	13687.281
2457629.157	139529958.830	13687.039
2457629.197	135430219.029	13531.402
2457629.200	135496372.977	13522.893
2457629.202	135491656.932	13518.266
2457629.204	135448793.355	13506.032
2457629.207	135423562.295	13501.689
2457629.209	135434651.560	13499.341
2457629.211	135469162.189	13504.168
2457629.214	135541733.490	13504.415
2457629.216	135573681.606	13507.482
2457629.218	135601292.857	13509.686
2457629.221	135683075.995	13511.805
2457629.223	135776372.443	13521.178
2457629.264	139282045.988	13705.033
2457629.266	139362690.413	13702.629
2457629.268	139376689.991	13697.381
2457629.271	139420024.220	13692.645
2457629.273	139410476.008	13689.167
2457629.275	139466328.344	13692.690
2457629.278	139454834.854	13691.403
2457629.280	139467973.390	13692.873
2457629.282	139456172.159	13692.702
2457629.285	139481509.399	13696.537
2457629.287	139480407.467	13696.783
2457629.289	139437121.700	13692.816

